A low global star formation rate in the rich galaxy cluster AC114 at z=0.32

We present the results of a wide-field survey for H-alpha emitting galaxies in the cluster AC114 at z=0.32. Spectra centred on H-alpha at the cluster redshift have been obtained for 586 galaxies to I~22 out to a radius around 2Mpc. At most, only ~10% of these were found to be H-alpha-emitting cluster members. These objects are predominantly blue and of late-type spiral morphology, consistent with them hosting star formation. However, ~65% of the cluster members classified morphologically as spirals (with HST), have no detectable H-alpha emission; star-formation and morphological evolution in cluster galaxies appear to be largely decoupled. Changes in the H-alpha detection rate and the strength of H-alpha emission with environment are found to be weak within the region studied. Star formation within the cluster members is also found to be strongly and uniformly suppressed, with the rates inferred from the H-alpha emission not exceeding 4Mo/yr, and AC114's H-alpha luminosity function being an order of magnitude below that observed for field galaxies at the same redshift. None of the galaxies detected have the high star formation rates associated with `starburst' galaxies; however, this may still be reconciliable with the known (8+/-3%) fraction of `post-starburst' galaxies within AC114, given the poorly determined but short lifetimes of starbursts and the possibility that much of the associated star formation is obscured by dust.

==> table.dat <==
%auto-ignore

%
% TABLE - will appear in electronic version of ApJ
%

Col  Description      Units               format
--------------------------------------------------------
1    galaxy id                            i4 
2    RA(J2000)        hours               hh:mm:ss.ssss
3    Dec(J2000)       degrees             +dd:mm:ss.sss
4    I                mag                 f5.2
5    T-type                               i2
6    Hubble type                          ch*6
7*   Detection class                      i1
8    Redshift                             f7.5
9    H-a flux         1.E-17 ergs/s/cm^2  f7.3
10   H-a flux_error   1.E-17 ergs/s/cm^2  f7.3
11** H-a Luminosity   1.E40 ergs/s        f7.3
12** SFR              Msun/yr             f7.3

Notes:
* class 1 = confirmed by at least one other line
  class 2 = only one line clearly detected
  class 0 = no detection

** Assuming Omega=0.3, Lambda=0, Ho=50 km/s/Mpc
   Relative uncertainties are the same as for flux



  56 22:58:43.1405 -34:52:54.716 21.95 ...    ... 0     ...   0.000   0.000   0.000   0.000
  66 22:58:54.5547 -34:52:47.840 22.10 ...    ... 0     ...   0.000   0.000   0.000   0.000
  67 22:58:45.6399 -34:52:46.900 22.59 ...    ... 0     ...   0.000   0.000   0.000   0.000
  68 22:58:52.9022 -34:52:50.124 22.07 ...    ... 0     ...   0.000   0.000   0.000   0.000
  73 22:58:39.2826 -34:52:47.926 21.99 ...    ... 0     ...   0.000   0.000   0.000   0.000
  74 22:58:44.9591 -34:52:47.647 19.39 ...    ... 0     ...   0.000   0.000   0.000   0.000
  77 22:58:53.5255 -34:52:47.298 20.64 ...    ... 0     ...   0.000   0.000   0.000   0.000
  83 22:58:51.4155 -34:52:42.263 20.48 ...    ... 0     ...   0.000   0.000   0.000   0.000
  86 22:58:52.4205 -34:52:40.433 21.02 ...    ... 0     ...   0.000   0.000   0.000   0.000
  87 22:58:53.1606 -34:52:46.437 18.91 ...    ... 1 0.29443   3.256   2.832   1.864   0.417
  89 22:58:48.5651 -34:52:38.906 22.46 ...    ... 0     ...   0.000   0.000   0.000   0.000
  90 22:58:40.9612 -34:52:43.470 22.03 ...    ... 0     ...   0.000   0.000   0.000   0.000
  96 22:58:48.7903 -34:52:36.233 21.69 ...    ... 1 0.28927   6.062   3.799   3.471   0.776
 103 22:58:45.1557 -34:52:32.449 21.52 ...    ... 0     ...   0.000   0.000   0.000   0.000
 107 22:58:39.0865 -34:52:30.196 21.59 ...    ... 0     ...   0.000   0.000   0.000   0.000
 108 22:58:57.5649 -34:52:30.402 20.98 ...    ... 2 0.30628  -0.678   2.103  -0.388  -0.087
 113 22:58:46.8196 -34:52:29.279 20.97 ...    ... 0     ...   0.000   0.000   0.000   0.000
 118 22:58:55.3483 -34:52:26.356 21.89 ...    ... 0     ...   0.000   0.000   0.000   0.000
 123 22:58:39.7643 -34:52:24.374 22.16 ...    ... 0     ...   0.000   0.000   0.000   0.000
 124 22:58:56.6969 -34:52:28.842 20.06 ...    ... 1 0.32133   7.156   3.629   4.097   0.916
 126 22:58:52.2559 -34:52:22.351 22.66 ...    ... 0     ...   0.000   0.000   0.000   0.000
 133 22:58:49.4466 -34:52:18.144 22.22 ...    ... 0     ...   0.000   0.000   0.000   0.000
 134 22:58:46.0820 -34:52:18.524 22.23 ...    ... 0     ...   0.000   0.000   0.000   0.000
 139 22:58:54.2630 -34:52:17.577 20.77 ...    ... 0     ...   0.000   0.000   0.000   0.000
 140 22:58:46.4154 -34:52:13.238 22.41 ...    ... 0     ...   0.000   0.000   0.000   0.000
 144 22:58:55.5772 -34:52:12.048 22.50 ...    ... 0     ...   0.000   0.000   0.000   0.000
 145 22:58:39.5631 -34:52:12.415 21.86 ...    ... 0     ...   0.000   0.000   0.000   0.000
 146 22:58:49.6804 -34:52:12.555 20.57 ...    ... 0     ...   0.000   0.000   0.000   0.000
 148 22:58:59.8126 -34:52:17.283 19.17 ...    ... 1 0.32238  22.961   3.392  13.145   2.941
 150 22:58:36.2675 -34:52:13.413 20.63 ...    ... 0     ...   0.000   0.000   0.000   0.000
 153 22:58:38.1812 -34:52:11.020 21.40 ...    ... 0     ...   0.000   0.000   0.000   0.000
 154 22:58:38.8118 -34:52:16.914 19.55 ...    ... 0     ...   0.000   0.000   0.000   0.000
 158 22:58:58.6652 -34:52:12.054 20.02 ...    ... 0     ...   0.000   0.000   0.000   0.000
 159 22:58:57.4419 -34:52:10.062 22.64 ...    ... 0     ...   0.000   0.000   0.000   0.000
 161 22:58:42.9722 -34:52:07.946 21.92 ...    ... 0     ...   0.000   0.000   0.000   0.000
 165 22:58:28.7224 -34:52:05.870 20.94 ...    ... 0     ...   0.000   0.000   0.000   0.000
 177 22:58:58.8039 -34:52:02.052 21.03 ...    ... 0     ...   0.000   0.000   0.000   0.000
 178   22:59:1.665 -34:52:00.635 20.03 ...    ... 0     ...   0.000   0.000   0.000   0.000
 179 22:58:55.1632 -34:51:59.102 22.42 ...    ... 0     ...   0.000   0.000   0.000   0.000
 181 22:58:48.2208 -34:51:58.889 22.42 ...    ... 0     ...   0.000   0.000   0.000   0.000
 184 22:58:44.0292 -34:52:02.282 20.45 ...    ... 0     ...   0.000   0.000   0.000   0.000
 188 22:58:36.6139 -34:51:58.398 21.97 ...    ... 0     ...   0.000   0.000   0.000   0.000
 191 22:58:28.0722 -34:51:58.002 21.55 ...    ... 0     ...   0.000   0.000   0.000   0.000
 195  22:59:2.9149 -34:51:52.851 22.20 ...    ... 2 0.32659   3.256   2.179   1.864   0.417
 198 22:59:00.4632 -34:51:58.100 20.34 ...    ... 0     ...   0.000   0.000   0.000   0.000
 200 22:58:29.5097 -34:51:56.661 20.55 ...    ... 1 0.31971   6.274   4.477   3.592   0.804
 201 22:59:01.9127 -34:51:52.839 21.00 ...    ... 0     ...   0.000   0.000   0.000   0.000
 203 22:58:43.2356 -34:51:52.075 21.11 ...    ... 0     ...   0.000   0.000   0.000   0.000
 208 22:59:01.1384 -34:51:53.671 20.80 ...    ... 2 0.29905  -0.517   2.272  -0.296  -0.066
 209 22:58:42.7400 -34:51:51.138 21.47 ...    ... 0     ...   0.000   0.000   0.000   0.000
 213 22:58:41.6948 -34:51:53.565 19.70 ...    ... 0     ...   0.000   0.000   0.000   0.000
 214 22:59:01.6140 -34:51:50.648 20.10 ...    ... 1 0.32228  13.507   3.358   7.733   1.730
 215 22:59:00.8859 -34:51:50.972 19.97 ...    ... 2 0.29566   4.078   3.943   2.335   0.522
 216 22:58:47.1621 -34:51:48.558 22.12 ...    ... 0     ...   0.000   0.000   0.000   0.000
 222 22:58:30.8399 -34:51:46.147 21.62 ...    ... 0     ...   0.000   0.000   0.000   0.000
 224 22:58:28.9315 -34:51:46.849 19.70 ...    ... 0     ...   0.000   0.000   0.000   0.000
 225 22:58:36.8978 -34:51:44.604 22.40 ...    ... 0     ...   0.000   0.000   0.000   0.000
 226 22:58:58.9405 -34:51:53.619 19.16 ...    ... 1 0.31559  24.767   4.697  14.179   3.172
 229 22:58:48.7631 -34:51:45.480 20.54 ...    ... 0     ...   0.000   0.000   0.000   0.000
 230 22:59:03.4991 -34:51:44.384 21.49 ...    ... 0     ...   0.000   0.000   0.000   0.000
 232 22:58:59.5438 -34:51:45.931 19.77 ...    ... 0     ...   0.000   0.000   0.000   0.000
 234 22:58:37.4592 -34:51:41.032 22.38 ...    ... 0     ...   0.000   0.000   0.000   0.000
 235 22:58:28.2034 -34:51:46.870 19.79 ...    ... 0     ...   0.000   0.000   0.000   0.000
 237 22:58:30.2432 -34:51:44.483 20.10 ...    ... 0     ...   0.000   0.000   0.000   0.000
 238 22:58:55.7282 -34:51:40.474 20.10 ...    ... 0     ...   0.000   0.000   0.000   0.000
 239 22:58:49.4806 -34:51:45.053 19.43 ...    ... 0     ...   0.000   0.000   0.000   0.000
 240 22:58:31.5765 -34:51:38.449 21.60 ...    ... 0     ...   0.000   0.000   0.000   0.000
 242 22:58:34.0824 -34:51:38.470 20.85 ...    ... 0     ...   0.000   0.000   0.000   0.000
 247 22:58:34.5614 -34:51:35.374 20.45 ...    ... 0     ...   0.000   0.000   0.000   0.000
 248 22:58:40.9906 -34:51:36.533 20.52 ...    ... 2 0.30640   6.520   2.264   3.733   0.835
 249 22:58:48.5676 -34:51:39.206 19.65 ...    ... 2 0.30570   7.860   2.535   4.500   1.007
 250 22:58:51.0261 -34:51:35.594 19.65 ...    ... 0     ...   0.000   0.000   0.000   0.000
 252 22:58:54.9389 -34:51:35.594 21.26 ...    ... 0     ...   0.000   0.000   0.000   0.000
 254 22:58:59.3735 -34:51:36.443 19.93 ...    ... 2 0.32322   0.458   2.849   0.262   0.059
 256 22:58:50.7078 -34:51:33.677 21.29 ...    ... 0     ...   0.000   0.000   0.000   0.000
 258 22:59:04.4384 -34:51:29.725 22.52 ...    ... 0     ...   0.000   0.000   0.000   0.000
 261 22:59:04.0421 -34:51:28.298 22.32 ...    ... 0     ...   0.000   0.000   0.000   0.000
 264 22:58:55.5405 -34:51:29.009 22.42 ...    ... 0     ...   0.000   0.000   0.000   0.000
 274 22:58:34.6874 -34:51:30.509 21.74 ...    ... 0     ...   0.000   0.000   0.000   0.000
 276 22:58:35.5674 -34:51:33.278 18.77 ...    ... 2 0.31591   5.240   3.985   3.000   0.671
 278 22:58:25.5756 -34:51:26.464 22.56 ...    ... 0     ...   0.000   0.000   0.000   0.000
 282 22:59:05.6503 -34:51:26.727 20.82 ...    ... 0     ...   0.000   0.000   0.000   0.000
 283 22:58:32.6483 -34:51:26.614 21.28 ...    ... 0     ...   0.000   0.000   0.000   0.000
 287 22:58:37.3710 -34:51:27.542 20.82 ...    ... 0     ...   0.000   0.000   0.000   0.000
 291 22:58:53.7342 -34:51:24.483 20.40 ...    ... 0     ...   0.000   0.000   0.000   0.000
 292 22:58:38.2086 -34:51:22.436 20.40 ...    ... 0     ...   0.000   0.000   0.000   0.000
 294 22:58:40.1068 -34:51:20.961 21.98 ...    ... 0     ...   0.000   0.000   0.000   0.000
 295 22:58:53.3964 -34:51:22.974 20.64 ...    ... 0     ...   0.000   0.000   0.000   0.000
 297 22:58:25.0344 -34:51:21.981 20.08 ...    ... 1 0.30285   4.036   2.544   2.311   0.517
 299 22:58:59.5969 -34:51:18.244 22.21 ...    ... 0     ...   0.000   0.000   0.000   0.000
 300 22:58:38.9711 -34:51:24.379 20.65 ...    ... 0     ...   0.000   0.000   0.000   0.000
 302 22:58:39.6046 -34:51:18.493 22.64 ...    ... 0     ...   0.000   0.000   0.000   0.000
 311 22:58:43.6081 -34:51:18.842 20.54 ...    ... 0     ...   0.000   0.000   0.000   0.000
 313 22:58:50.5434 -34:51:15.981 20.27 ...    ... 1 0.29037   1.874   4.206   1.073   0.240
 314 22:59:06.5291 -34:51:14.826 21.59 ...    ... 0     ...   0.000   0.000   0.000   0.000
 315 22:59:04.7666 -34:51:12.984 22.44 ...    ... 0     ...   0.000   0.000   0.000   0.000
 316 22:58:58.3464 -34:51:18.360 21.38 ...    ... 0     ...   0.000   0.000   0.000   0.000
 318 22:58:34.3404 -34:51:12.860 22.60 ...    ... 0     ...   0.000   0.000   0.000   0.000
 320 22:58:40.1867 -34:51:11.010 22.08 ...    ... 2 0.31010   2.264   2.340   1.296   0.290
 324 22:58:51.1690 -34:51:11.252 19.95 ...    ... 0     ...   0.000   0.000   0.000   0.000
 327 22:58:35.9875 -34:51:08.919 21.46 ...    ... 0     ...   0.000   0.000   0.000   0.000
 336 22:58:50.2062 -34:51:03.438 22.20 ...    ... 0     ...   0.000   0.000   0.000   0.000
 340 22:58:44.7616 -34:51:05.994 19.50 ...    ... 2 0.28439   5.257   4.553   3.010   0.673
 342 22:58:54.1238 -34:51:01.559 20.72 ...    ... 1 0.31964   7.114   4.307   4.073   0.911
 344 22:58:25.5219 -34:51:00.305 22.47 ...    ... 2 0.30697   2.459   2.247   1.408   0.315
 346  22:58:47.342 -34:51:07.594 21.85 ...    ... 0     ...   0.000   0.000   0.000   0.000
 347 22:58:45.0227 -34:51:00.919 19.81 ...    ... 2 0.32588   2.730   2.315   1.563   0.350
 350 22:58:38.1948 -34:50:59.973 21.60 ...    ... 0     ...   0.000   0.000   0.000   0.000
 351 22:58:54.6962 -34:50:58.837 21.18 ...    ... 0     ...   0.000   0.000   0.000   0.000
 352 22:58:46.1601 -34:50:57.163 21.22 ...    ... 2 0.32721   0.110   2.391   0.063   0.014
 354 22:58:52.7602 -34:50:59.295 19.56 ...    ... 0     ...   0.000   0.000   0.000   0.000
 355 22:58:56.8035 -34:50:57.125 20.79 ...    ... 0     ...   0.000   0.000   0.000   0.000
 356 22:58:29.0654 -34:50:58.098 21.07 ...    ... 0     ...   0.000   0.000   0.000   0.000
 357 22:59:05.3363 -34:50:55.628 21.70 ...    ... 0     ...   0.000   0.000   0.000   0.000
 358 22:58:47.5975 -34:50:53.915 21.70 ...    ... 0     ...   0.000   0.000   0.000   0.000
 359 22:58:46.6609 -34:50:56.352 20.94 ...    ... 0     ...   0.000   0.000   0.000   0.000
 361 22:58:26.4647 -34:50:52.406 21.44 ...    ... 0     ...   0.000   0.000   0.000   0.000
 362 22:58:57.7109 -34:51:00.891 19.24 ...    ... 2 0.30351   2.281   2.739   1.306   0.292
 365 22:58:57.4238 -34:50:58.705 19.77 ...    ... 1 0.32175   4.460   3.595   2.553   0.571
 366 22:58:45.5499 -34:50:50.114 21.96 ...    ... 0     ...   0.000   0.000   0.000   0.000
 367 22:58:57.4963 -34:50:51.364 21.95 ...    ... 1 0.32429  -1.670   2.450  -0.956  -0.214
 369 22:58:56.2894 -34:50:57.612 18.83 ...    ... 0     ...   0.000   0.000   0.000   0.000
 370 22:58:35.9650 -34:50:48.053 22.46 ...    ... 2 0.30274   3.086   2.883   1.767   0.395
 373 22:58:58.1521 -34:50:46.420 21.59 ...    ... 0     ...   0.000   0.000   0.000   0.000
 374 22:58:29.5334 -34:50:48.886 21.50 ...    ... 0     ...   0.000   0.000   0.000   0.000
 378 22:58:54.3729 -34:50:48.030 20.50 ...    ... 0     ...   0.000   0.000   0.000   0.000
 379 22:58:50.8580 -34:50:44.800 21.51 ...    ... 0     ...   0.000   0.000   0.000   0.000
 384 22:58:48.2659 -34:50:44.856 20.41  11   Comp 0     ...   0.000   0.000   0.000   0.000
 385 22:58:35.2813 -34:50:45.981 22.53 ...    ... 1 0.32355   3.646   3.129   2.087   0.467
 386 22:58:47.2072 -34:50:42.711 21.81 ...    ... 0     ...   0.000   0.000   0.000   0.000
 387 22:58:30.9774 -34:50:44.607 20.92 ...    ... 0     ...   0.000   0.000   0.000   0.000
 390 22:58:24.0650 -34:50:43.248 21.25 ...    ... 0     ...   0.000   0.000   0.000   0.000
 391 22:58:48.7078 -34:50:42.524 21.58   3      S 0     ...   0.000   0.000   0.000   0.000
 392 22:58:49.3154 -34:50:39.781 22.43 ...    ... 0     ...   0.000   0.000   0.000   0.000
 397 22:58:52.0718 -34:50:42.017 20.06 ...    ... 1 0.32458  16.500   3.146   9.446   2.113
 401 22:58:52.3799 -34:50:36.422 21.73 ...    ... 0     ...   0.000   0.000   0.000   0.000
 403 22:58:55.9975 -34:50:35.936 21.46   6    Scd 0     ...   0.000   0.000   0.000   0.000
 411 22:58:32.2760 -34:50:32.402 21.99 ...    ... 0     ...   0.000   0.000   0.000   0.000
 412 22:58:56.5444 -34:50:34.642 19.42  -2     S0 0     ...   0.000   0.000   0.000   0.000
 415 22:58:36.9405 -34:50:33.293 21.24 ...    ... 0     ...   0.000   0.000   0.000   0.000
 417 22:58:30.0807 -34:50:36.778 19.32 ...    ... 0     ...   0.000   0.000   0.000   0.000
 420 22:59:06.1089 -34:50:45.016 18.23 ...    ... 2 0.29713   1.145   3.485   0.655   0.147
 422 22:58:43.7591 -34:50:28.126 21.88 ...    ... 0     ...   0.000   0.000   0.000   0.000
 424 22:58:45.8688 -34:50:28.916 22.23 ...    ... 2 0.29781   5.596   2.569   3.204   0.717
 427 22:58:33.2025 -34:50:28.767 21.40 ...    ... 0     ...   0.000   0.000   0.000   0.000
 431 22:58:33.7826 -34:50:34.343 18.86 ...    ... 0     ...   0.000   0.000   0.000   0.000
 432 22:58:51.4981 -34:50:24.671 22.49 ...    ... 0     ...   0.000   0.000   0.000   0.000
 433 22:58:56.5848 -34:50:27.259 22.48  10    Irr 0     ...   0.000   0.000   0.000   0.000
 440 22:58:24.4737 -34:50:21.710 21.13 ...    ... 0     ...   0.000   0.000   0.000   0.000
 450 22:58:48.9592 -34:50:16.097 22.45 ...    ... 0     ...   0.000   0.000   0.000   0.000
 452 22:58:49.9927 -34:50:15.875 20.78  -5      E 0     ...   0.000   0.000   0.000   0.000
 453 22:58:37.4659 -34:50:15.567 21.71 ...    ... 2 0.31329   3.044   3.697   1.743   0.390
 456 22:58:55.5443 -34:50:12.612 21.75  -5      E 0     ...   0.000   0.000   0.000   0.000
 458 22:58:31.4693 -34:50:12.136 21.42 ...    ... 2 0.32205   5.121   3.756   2.932   0.656
 459 22:58:28.8543 -34:50:13.067 20.16 ...    ... 1 0.31554  24.945   4.494  14.281   3.195
 460 22:58:55.0027 -34:50:09.991 22.26   2    Sab 0     ...   0.000   0.000   0.000   0.000
 461 22:58:53.7234 -34:50:17.196 19.51 ...    ... 0     ...   0.000   0.000   0.000   0.000
 467 22:58:52.9884 -34:50:12.445 19.77 ...    ... 2 0.30871   0.365   2.527   0.209   0.047
 468 22:58:45.1897 -34:50:14.657 19.01 ...    ... 0     ...   0.000   0.000   0.000   0.000
 470 22:58:24.9545 -34:50:10.924 20.95 ...    ... 0     ...   0.000   0.000   0.000   0.000
 479  22:59:6.3792 -34:50:02.083 22.41 ...    ... 0     ...   0.000   0.000   0.000   0.000
 480 22:58:25.6279 -34:50:07.056 20.30 ...    ... 0     ...   0.000   0.000   0.000   0.000
 481 22:58:32.8339 -34:50:03.452 22.38 ...    ... 0     ...   0.000   0.000   0.000   0.000
 490  22:58:42.697 -34:50:00.978 21.37 ...    ... 0     ...   0.000   0.000   0.000   0.000
 491 22:58:31.2809 -34:50:01.010 20.84 ...    ... 0     ...   0.000   0.000   0.000   0.000
 493 22:58:28.6770 -34:49:58.241 22.40 ...    ... 2 0.29040   7.402   4.240   4.238   0.948
 497 22:58:38.7594 -34:49:58.696 21.10 ...    ... 0     ...   0.000   0.000   0.000   0.000
 499 22:59:04.2422 -34:49:56.464 22.51 ...    ... 0     ...   0.000   0.000   0.000   0.000
 501 22:59:04.8125 -34:49:58.173 20.70 ...    ... 0     ...   0.000   0.000   0.000   0.000
 504 22:58:44.8237 -34:49:57.642 21.69  -4   E/S0 0     ...   0.000   0.000   0.000   0.000
 505 22:59:03.8181 -34:49:56.350 20.38 ...    ... 1 0.30345   1.831   2.934   1.048   0.235
 507 22:58:39.0659 -34:49:56.825 20.05 ...    ... 2 0.32497   5.494   2.866   3.145   0.704
 508 22:58:44.9924 -34:49:55.858 21.34   6    Scd 0     ...   0.000   0.000   0.000   0.000
 509  22:58:33.829 -34:49:55.818 20.05 ...    ... 0     ...   0.000   0.000   0.000   0.000
 510 22:58:34.0671 -34:49:55.288 21.33 ...    ... 1 0.31723   2.561   4.180   1.466   0.328
 515 22:58:39.5549 -34:49:56.230 20.34 ...    ... 2 0.31467   2.959   4.630   1.694   0.379
 516 22:59:04.5761 -34:49:56.198 19.30 ...    ... 2 0.31497   5.893   4.494   3.374   0.755
 525 22:58:41.4350 -34:49:51.003 20.21 ...    ... 2 0.32637  -0.263   2.340  -0.150  -0.034
 527 22:58:51.3243 -34:49:51.873 19.97   4    Sbc 0     ...   0.000   0.000   0.000   0.000
 528 22:58:47.6516 -34:49:51.244 20.96   0   S0/a 1 0.29854   4.740   2.179   2.713   0.607
 530 22:58:55.1794 -34:49:49.899 20.22   6    Scd 0     ...   0.000   0.000   0.000   0.000
 531 22:59:02.9555 -34:49:47.052 20.74 ...    ... 0     ...   0.000   0.000   0.000   0.000
 535 22:58:57.2760 -34:49:45.596 21.29   3     Sb 0     ...   0.000   0.000   0.000   0.000
 539  22:59:0.4054 -34:49:46.083 21.01   9 Sd/Irr 0     ...   0.000   0.000   0.000   0.000
 542 22:58:27.6099 -34:49:45.393 21.98 ...    ... 0     ...   0.000   0.000   0.000   0.000
 548 22:59:07.1405 -34:49:43.022 21.84 ...    ... 0     ...   0.000   0.000   0.000   0.000
 549 22:59:00.1183 -34:49:43.049 21.15   5    SBc 1 0.29927  10.175   2.561   5.825   1.303
 552 22:58:46.2030 -34:49:45.233 20.02   3     Sb 2 0.31297   3.459   3.476   1.980   0.443
 553 22:58:36.0103 -34:49:41.149 22.20 ...    ... 0     ...   0.000   0.000   0.000   0.000
 555 22:58:59.4743 -34:49:39.540 22.11   2    Sab 0     ...   0.000   0.000   0.000   0.000
 558 22:58:27.0129 -34:49:44.821 19.95 ...    ... 2 0.31954   7.097   4.290   4.063   0.909
 566 22:58:59.0844 -34:49:38.550 19.73  -2     S0 0     ...   0.000   0.000   0.000   0.000
 569 22:58:46.7599 -34:49:39.357 19.45  -4   E/S0 0     ...   0.000   0.000   0.000   0.000
 572 22:58:47.9129 -34:49:38.323 19.90  -2     S0 0     ...   0.000   0.000   0.000   0.000
 573 22:58:29.1984 -34:49:33.924 22.54 ...    ... 0     ...   0.000   0.000   0.000   0.000
 575 22:58:32.2643 -34:49:36.844 22.53 ...    ... 2 0.32223  -0.051   4.078  -0.029  -0.007
 577 22:58:27.4372 -34:49:38.165 20.88 ...    ... 0     ...   0.000   0.000   0.000   0.000
 578 22:58:50.2568 -34:49:38.330 18.95   0   S0/a 0     ...   0.000   0.000   0.000   0.000
 579 22:58:44.1515 -34:49:35.151 21.45  -5      E 0     ...   0.000   0.000   0.000   0.000
 580 22:58:40.1607 -34:49:47.293 17.95 ...    ... 0     ...   0.000   0.000   0.000   0.000
 582 22:58:31.4849 -34:49:34.826 17.95 ...    ... 2 0.30003   0.517   3.188   0.296   0.066
 583 22:58:57.8269 -34:49:38.234 19.49  -5      E 0     ...   0.000   0.000   0.000   0.000
 587 22:58:29.8689 -34:49:31.822 22.54 ...    ... 0     ...   0.000   0.000   0.000   0.000
 589 22:58:43.4199 -34:49:36.791 19.51   3     Sb 1 0.32043  14.940   4.367   8.553   1.913
 590 22:59:02.3925 -34:49:37.133 20.01 ...    ... 0     ...   0.000   0.000   0.000   0.000
 591 22:58:49.7755 -34:49:31.480 22.15   3     Sb 0     ...   0.000   0.000   0.000   0.000
 592 22:59:02.5965 -34:49:31.946 20.96 ...    ... 2 0.32218   7.911   3.731   4.529   1.013
 593 22:58:24.9994 -34:49:34.093 20.06 ...    ... 0     ...   0.000   0.000   0.000   0.000
 597 22:58:37.5291 -34:49:32.540 21.77 ...    ... 0     ...   0.000   0.000   0.000   0.000
 601 22:58:28.3949 -34:49:29.504 22.24 ...    ... 0     ...   0.000   0.000   0.000   0.000
 603 22:59:03.4002 -34:49:28.861 20.88 ...    ... 0     ...   0.000   0.000   0.000   0.000
 604 22:58:56.4790 -34:49:31.759 19.13  -2     S0 0     ...   0.000   0.000   0.000   0.000
 608 22:58:51.9151 -34:49:31.048 20.68   6    Scd 0     ...   0.000   0.000   0.000   0.000
 609 22:58:55.8943 -34:49:28.416 20.90   5     Sc 1 0.28011   7.445   4.545   4.262   0.953
 613 22:58:57.5501 -34:49:30.934 19.75   0   S0/a 0     ...   0.000   0.000   0.000   0.000
 615 22:58:36.6138 -34:49:25.997 19.75 ...    ... 2 0.32581   1.857   2.255   1.063   0.238
 619 22:59:01.5788 -34:49:24.778 22.55 ...    ... 0     ...   0.000   0.000   0.000   0.000
 621 22:58:42.1450 -34:49:26.370 22.35   0   S0/a 0     ...   0.000   0.000   0.000   0.000
 626 22:58:49.4101 -34:49:26.221 20.74  -4   E/S0 0     ...   0.000   0.000   0.000   0.000
 627 22:58:47.4071 -34:49:29.007 19.73   2    Sab 0     ...   0.000   0.000   0.000   0.000
 629 22:58:50.8107 -34:49:29.325 20.76   3      S 0     ...   0.000   0.000   0.000   0.000
 633 22:58:56.7054 -34:49:28.862 19.25   2    Sab 0     ...   0.000   0.000   0.000   0.000
 638 22:58:48.2608 -34:49:23.805 20.02   3    SBb 0     ...   0.000   0.000   0.000   0.000
 641 22:59:06.4304 -34:49:20.985 20.66 ...    ... 2 0.30048   3.578   3.247   2.048   0.458
 648 22:58:51.6275 -34:49:18.297 20.33  -4   E/S0 0     ...   0.000   0.000   0.000   0.000
 650  22:59:5.5134 -34:49:14.943 22.29 ...    ... 2 0.30625   2.391   2.900   1.369   0.306
 651 22:58:41.0102 -34:49:16.052 21.81  10    Irr 0     ...   0.000   0.000   0.000   0.000
 652 22:58:53.0083 -34:49:16.605 22.29  -4   E/S0 0     ...   0.000   0.000   0.000   0.000
 657 22:59:01.1109 -34:49:19.829 21.30 ...    ... 0     ...   0.000   0.000   0.000   0.000
 661  22:58:29.944 -34:49:13.284 22.61 ...    ... 2 0.32001   5.308  11.726   3.039   0.680
 662 22:58:51.0053 -34:49:16.257 20.35  -2     S0 0     ...   0.000   0.000   0.000   0.000
 663 22:58:42.3783 -34:49:12.572 21.34  -4   E/S0 0     ...   0.000   0.000   0.000   0.000
 668 22:58:26.0267 -34:49:10.588 22.63 ...    ... 0     ...   0.000   0.000   0.000   0.000
 670 22:58:40.4387 -34:49:09.807 21.38   5     Sc 0     ...   0.000   0.000   0.000   0.000
 671 22:59:02.0184 -34:49:20.536 18.26 ...    ... 0     ...   0.000   0.000   0.000   0.000
 672 22:58:56.0778 -34:49:17.984 19.05  -5      E 0     ...   0.000   0.000   0.000   0.000
 678 22:59:05.0555 -34:49:09.336 21.29 ...    ... 0     ...   0.000   0.000   0.000   0.000
 682 22:58:25.3311 -34:49:06.024 21.52 ...    ... 0     ...   0.000   0.000   0.000   0.000
 688 22:58:41.9157 -34:49:06.231 20.46   6    Scd 2 0.32966   9.191   2.425   5.262   1.177
 689  22:58:30.297 -34:49:03.853 18.15 ...    ... 2 0.31977   7.394   4.604   4.233   0.947
 692 22:58:28.1979 -34:49:06.273 20.01 ...    ... 0     ...   0.000   0.000   0.000   0.000
 693 22:58:47.2459 -34:49:03.677 20.81  -4   E/S0 0     ...   0.000   0.000   0.000   0.000
 695 22:58:25.1383 -34:49:05.510 20.81 ...    ... 2 0.32211   1.034   3.476   0.592   0.132
 696 22:58:44.6319 -34:49:03.562 20.69  -2     S0 2 0.32129   2.934   4.646   1.680   0.376
 697  22:59:5.3406 -34:49:09.019 19.28 ...    ... 2 0.30704  10.310   3.171   5.903   1.320
 698 22:58:50.5623 -34:49:11.912 18.59  -2     S0 0     ...   0.000   0.000   0.000   0.000
 701 22:58:29.4889 -34:49:01.499 21.33 ...    ... 0     ...   0.000   0.000   0.000   0.000
 704 22:58:45.6851 -34:49:03.874 20.14   6    Scd 0     ...   0.000   0.000   0.000   0.000
 709 22:58:49.1641 -34:49:02.866 19.59   1     Sa 0     ...   0.000   0.000   0.000   0.000
 719 22:58:34.6809 -34:48:58.625 19.72 ...    ... 0     ...   0.000   0.000   0.000   0.000
 721 22:58:46.9537 -34:48:53.562 22.45 ...    ... 0     ...   0.000   0.000   0.000   0.000
 723 22:58:43.4449 -34:48:55.611 22.45   2    Sab 0     ...   0.000   0.000   0.000   0.000
 724 22:58:58.7417 -34:48:53.298 21.93  10    Irr 0     ...   0.000   0.000   0.000   0.000
 725 22:58:56.2283 -34:48:52.437 22.36 ...    ... 0     ...   0.000   0.000   0.000   0.000
 727 22:58:46.3944 -34:48:51.178 22.48 ...    ... 0     ...   0.000   0.000   0.000   0.000
 729 22:58:24.2159 -34:48:53.042 22.25 ...    ... 0     ...   0.000   0.000   0.000   0.000
 732 22:58:23.9516 -34:48:48.743 22.34 ...    ... 0     ...   0.000   0.000   0.000   0.000
 736 22:58:52.1019 -34:48:50.424 19.61  -5      E 0     ...   0.000   0.000   0.000   0.000
 738 22:58:31.4306 -34:48:50.104 19.94 ...    ... 0     ...   0.000   0.000   0.000   0.000
 739 22:58:44.9692 -34:48:47.314 21.38  11   Comp 0     ...   0.000   0.000   0.000   0.000
 741 22:58:48.8880 -34:48:45.623 21.19  -4   E/S0 0     ...   0.000   0.000   0.000   0.000
 742 22:58:43.1475 -34:48:47.989 19.41   0   S0/a 1 0.29981  19.553   2.773  11.194   2.504
 743 22:58:26.7952 -34:48:45.600 21.16 ...    ... 0     ...   0.000   0.000   0.000   0.000
 744 22:58:58.2893 -34:48:47.999 20.11   0   S0/a 0     ...   0.000   0.000   0.000   0.000
 746 22:58:58.1769 -34:48:45.654 21.89  -4   E/S0 0     ...   0.000   0.000   0.000   0.000
 747 22:58:52.9008 -34:48:46.210 19.24   1     Sa 0     ...   0.000   0.000   0.000   0.000
 750 22:58:40.0401 -34:48:43.477 21.08  -4   E/S0 0     ...   0.000   0.000   0.000   0.000
 754 22:58:57.2422 -34:48:40.981 21.20   1     Sa 0     ...   0.000   0.000   0.000   0.000
 756 22:58:37.6919 -34:48:38.888 21.88 ...    ... 2 0.32671   0.551   2.188   0.316   0.071
 766 22:58:55.6169 -34:48:32.990 20.89  -4   E/S0 0     ...   0.000   0.000   0.000   0.000
 770 22:58:52.7049 -34:48:37.245 19.81  -2     S0 0     ...   0.000   0.000   0.000   0.000
 774 22:58:48.0928 -34:48:32.362 20.44  -4   E/S0 0     ...   0.000   0.000   0.000   0.000
 781 22:58:42.8292 -34:48:31.135 19.97   4    Sbc 0     ...   0.000   0.000   0.000   0.000
 785 22:58:55.3239 -34:48:26.439 20.19  -2     S0 2 0.28465   8.827   5.325   5.053   1.130
 786 22:58:33.6051 -34:48:27.331 20.42 ...    ... 0     ...   0.000   0.000   0.000   0.000
 787 22:58:51.2318 -34:48:25.424 22.15   1     Sa 0     ...   0.000   0.000   0.000   0.000
 789 22:58:36.2138 -34:48:26.252 20.00 ...    ... 0     ...   0.000   0.000   0.000   0.000
 791 22:58:40.6836 -34:48:23.736 20.65  10    pec 0     ...   0.000   0.000   0.000   0.000
 792 22:58:38.2191 -34:48:25.140 20.06   6    Scd 0     ...   0.000   0.000   0.000   0.000
 794 22:58:53.1865 -34:48:21.439 21.15   2    Sab 0     ...   0.000   0.000   0.000   0.000
 795 22:58:52.2915 -34:48:21.881 20.49  -5      E 0     ...   0.000   0.000   0.000   0.000
 796 22:58:54.8143 -34:48:26.722 20.27   4    Sbc 2 0.28459   5.138   5.427   2.942   0.658
 797 22:58:39.0299 -34:48:19.586 22.50 ...    ... 0     ...   0.000   0.000   0.000   0.000
 801 22:58:41.4858 -34:48:21.846 20.12   0   S0/a 0     ...   0.000   0.000   0.000   0.000
 812 22:58:44.4578 -34:48:19.050 20.05  -2     S0 0     ...   0.000   0.000   0.000   0.000
 816 22:58:37.2692 -34:48:20.365 19.67   2    Sab 0     ...   0.000   0.000   0.000   0.000
 817 22:58:40.2129 -34:48:13.021 21.40  11   Comp 1 0.31856  21.655  54.172  12.397   2.773
 823 22:58:45.4862 -34:48:12.758 20.88  -2     S0 0     ...   0.000   0.000   0.000   0.000
 825 22:58:51.0063 -34:48:12.057 22.07  -5      E 0     ...   0.000   0.000   0.000   0.000
 831 22:58:37.9996 -34:48:12.252 20.04  -5      E 1 0.31784   8.801  40.903   5.039   1.127
 834 22:58:41.8023 -34:48:10.839 20.03   6   SBcd 0     ...   0.000   0.000   0.000   0.000
 835  22:58:56.046 -34:48:06.646 22.46   9 Sd/Irr 0     ...   0.000   0.000   0.000   0.000
 837 22:58:34.4487 -34:48:06.615 21.49 ...    ... 0     ...   0.000   0.000   0.000   0.000
 838 22:58:52.0646 -34:48:05.641 18.41 ...    ... 0     ...   0.000   0.000   0.000   0.000
 839 22:59:06.8921 -34:48:06.674 20.90 ...    ... 0     ...   0.000   0.000   0.000   0.000
 840 22:58:27.4656 -34:48:05.826 21.26 ...    ... 0     ...   0.000   0.000   0.000   0.000
 842 22:58:30.3544 -34:48:04.011 21.93 ...    ... 0     ...   0.000   0.000   0.000   0.000
 843 22:58:26.7708 -34:48:07.621 20.90 ...    ... 1 0.32160   0.076   4.095   0.044   0.010
 847 22:58:35.8286 -34:48:03.502 21.27   4    Sbc 0     ...   0.000   0.000   0.000   0.000
 852 22:58:49.7824 -34:48:02.295 20.52  -5      E 0     ...   0.000   0.000   0.000   0.000
 853 22:58:42.3616 -34:48:01.819 21.48   6   SBcd 0     ...   0.000   0.000   0.000   0.000
 855 22:58:39.3092 -34:48:05.249 20.97   9 Sd/Irr 1 0.28011   1.908   4.799   1.092   0.244
 858 22:58:30.1034 -34:47:58.947 22.09 ...    ... 1 0.32190   0.534   3.493   0.306   0.068
 861 22:58:41.6412 -34:48:06.589 18.57  -2     S0 0     ...   0.000   0.000   0.000   0.000
 866 22:58:57.0092 -34:47:57.492 19.69  -2     S0 0     ...   0.000   0.000   0.000   0.000
 868 22:58:25.1889 -34:48:01.440 18.85 ...    ... 0     ...   0.000   0.000   0.000   0.000
 891 22:58:46.6123 -34:47:59.392 18.40  -5      E 0     ...   0.000   0.000   0.000   0.000
 898 22:58:50.0724 -34:47:45.599 20.73  -5      E 0     ...   0.000   0.000   0.000   0.000
 922 22:58:58.0814 -34:47:30.761 22.19 ...    ... 2 0.31993   0.076   4.943   0.044   0.010
 923 22:58:26.1002 -34:47:33.881 19.91 ...    ... 0     ...   0.000   0.000   0.000   0.000
 924 22:58:30.4766 -34:47:32.163 21.13 ...    ... 0     ...   0.000   0.000   0.000   0.000
 930  22:59:0.0064 -34:47:25.894 21.66 ...    ... 0     ...   0.000   0.000   0.000   0.000
 933 22:58:44.3748 -34:47:22.771 22.26   5     Sc 1 0.31565   7.504   5.147   4.296   0.961
 941 22:58:48.1151 -34:47:21.429 21.19   0   S0/a 2 0.32998  -0.967   2.077  -0.553  -0.124
 942 22:58:55.8073 -34:47:22.029 21.76 ...    ... 2 0.31038   0.263   2.374   0.150   0.034
 944 22:58:46.3046 -34:47:29.416 18.68  -2     S0 0     ...   0.000   0.000   0.000   0.000
 945 22:58:47.3652 -34:47:20.784 19.93   0   S0/a 0     ...   0.000   0.000   0.000   0.000
 946 22:58:59.2708 -34:47:17.043 22.48 ...    ... 0     ...   0.000   0.000   0.000   0.000
 948  22:58:44.561 -34:47:19.968 18.67   0   S0/a 0     ...   0.000   0.000   0.000   0.000
 953  22:59:4.6985 -34:47:12.786 22.58 ...    ... 2 0.32924  -0.220   2.171  -0.126  -0.028
 959 22:58:55.9301 -34:47:16.983 19.57 ...    ... 0     ...   0.000   0.000   0.000   0.000
 966  22:59:1.3172 -34:47:07.933 18.36 ...    ... 0     ...   0.000   0.000   0.000   0.000
 973  22:59:3.9732 -34:47:08.570 19.69 ...    ... 1 0.32492   4.273   2.857   2.446   0.547
 978  22:58:36.358 -34:47:04.454 20.44   0   S0/a 2 0.31160   2.433   2.756   1.393   0.312
 985 22:58:29.7886 -34:47:03.819 21.54 ...    ... 0     ...   0.000   0.000   0.000   0.000
 987 22:58:31.5461 -34:47:03.114 21.96 ...    ... 0     ...   0.000   0.000   0.000   0.000
 988  22:59:2.6598 -34:47:01.029 22.01 ...    ... 2 0.29399   2.162   2.807   1.238   0.277
 990 22:58:37.7056 -34:47:03.940 21.50  -4   E/S0 0     ...   0.000   0.000   0.000   0.000
 992 22:58:36.8153 -34:47:02.080 22.00   9 Sd/Irr 0     ...   0.000   0.000   0.000   0.000
 996 22:58:54.6635 -34:46:57.599 22.02 ...    ... 0     ...   0.000   0.000   0.000   0.000
1000 22:58:34.7504 -34:47:04.221 19.44   1     Sa 2 0.30853   5.944   5.698   3.403   0.761
1004 22:58:49.0728 -34:47:02.485 18.47   0   S0/a 0     ...   0.000   0.000   0.000   0.000
1013 22:58:56.6436 -34:46:58.869 19.35 ...    ... 0     ...   0.000   0.000   0.000   0.000
1015 22:58:49.3339 -34:47:01.502 18.87   3     Sb 1 0.31270  19.129   3.951  10.951   2.450
1020 22:58:51.0097 -34:46:58.803 20.08   6    Scd 2 0.33031   7.351   2.221   4.209   0.941
1021 22:58:48.9159 -34:46:57.017 19.10  -5      E 0     ...   0.000   0.000   0.000   0.000
1022 22:58:46.7492 -34:46:50.601 19.03   4    Sbc 2 0.30642   3.392   2.332   1.942   0.434
1028 22:58:29.8036 -34:46:50.625 19.41 ...    ... 0     ...   0.000   0.000   0.000   0.000
1029 22:59:03.2797 -34:46:46.442 21.99 ...    ... 0     ...   0.000   0.000   0.000   0.000
1032 22:58:28.7978 -34:46:47.925 22.31 ...    ... 2 0.31131  -0.627   2.866  -0.359  -0.080
1034 22:58:36.4316 -34:46:50.675 20.16   5     Sc 0     ...   0.000   0.000   0.000   0.000
1035 22:58:32.8151 -34:46:50.643 21.35 ...    ... 0     ...   0.000   0.000   0.000   0.000
1036 22:58:52.2917 -34:46:48.029 21.16 ...    ... 0     ...   0.000   0.000   0.000   0.000
1037 22:58:30.0333 -34:46:48.623 20.45 ...    ... 0     ...   0.000   0.000   0.000   0.000
1040  22:59:0.5759 -34:46:46.118 20.90 ...    ... 0     ...   0.000   0.000   0.000   0.000
1082 22:58:34.5596 -34:46:34.272 22.65 ...    ... 0     ...   0.000   0.000   0.000   0.000
1094  22:59:3.2317 -34:46:31.950 19.95 ...    ... 0     ...   0.000   0.000   0.000   0.000
1100 22:59:04.1587 -34:46:38.323 20.69 ...    ... 0     ...   0.000   0.000   0.000   0.000
1114 22:58:33.0890 -34:46:25.968 22.32 ...    ... 0     ...   0.000   0.000   0.000   0.000
1125 22:58:38.8958 -34:46:21.866 19.60  -4   E/S0 0     ...   0.000   0.000   0.000   0.000
1127 22:58:43.7164 -34:46:18.480 20.59  -4   E/S0 0     ...   0.000   0.000   0.000   0.000
1128 22:58:45.3124 -34:46:21.097 20.15   2    Sab 0     ...   0.000   0.000   0.000   0.000
1129 22:58:27.7987 -34:46:22.979 19.86 ...    ... 0     ...   0.000   0.000   0.000   0.000
1131 22:58:56.3809 -34:46:16.919 20.59 ...    ... 0     ...   0.000   0.000   0.000   0.000
1133 22:58:44.4423 -34:46:16.288 21.27   3     Sb 0     ...   0.000   0.000   0.000   0.000
1134 22:58:51.2648 -34:46:21.378 19.84   5     Sc 0     ...   0.000   0.000   0.000   0.000
1136 22:58:41.0059 -34:46:20.615 18.92   3     Sb 0     ...   0.000   0.000   0.000   0.000
1137 22:59:06.4290 -34:46:14.753 21.11 ...    ... 0     ...   0.000   0.000   0.000   0.000
1138 22:58:33.5031 -34:46:24.807 18.32 ...    ... 2 0.31829   4.935   4.206   2.825   0.632
1139 22:58:46.4707 -34:46:17.932 19.57   1     Sa 0     ...   0.000   0.000   0.000   0.000
1142 22:58:58.8947 -34:46:15.648 20.61 ...    ... 2 0.32130   0.153   3.756   0.087   0.020
1144 22:58:44.7168 -34:46:10.831 21.68 ...    ... 0     ...   0.000   0.000   0.000   0.000
1145  22:59:1.4944 -34:46:09.919 22.33 ...    ... 0     ...   0.000   0.000   0.000   0.000
1149 22:58:33.9494 -34:46:16.979 19.04 ...    ... 0     ...   0.000   0.000   0.000   0.000
1150 22:58:41.1652 -34:46:11.507 19.70   4    Sbc 1 0.29122   6.274   4.451   3.592   0.804
1152  22:59:4.9891 -34:46:08.328 20.62 ...    ... 2 0.30069   3.459   2.612   1.980   0.443
1153 22:58:38.4849 -34:46:06.958 20.67  11   Comp 0     ...   0.000   0.000   0.000   0.000
1155 22:59:00.0634 -34:46:22.403 18.77 ...    ... 0     ...   0.000   0.000   0.000   0.000
1156 22:58:55.4362 -34:46:08.277 20.67 ...    ... 0     ...   0.000   0.000   0.000   0.000
1164 22:58:24.8766 -34:46:15.107 18.79 ...    ... 1 0.31797  27.998   4.129  16.028   3.586
1168 22:58:50.3047 -34:46:00.688 18.79   2    Sab 0     ...   0.000   0.000   0.000   0.000
1176 22:59:06.1232 -34:46:00.271 21.56 ...    ... 0     ...   0.000   0.000   0.000   0.000
1178 22:58:46.1219 -34:46:00.006 19.97   5     Sc 0     ...   0.000   0.000   0.000   0.000
1180 22:58:31.8131 -34:45:57.023 22.18 ...    ... 0     ...   0.000   0.000   0.000   0.000
1182 22:58:29.5898 -34:45:53.996 22.67 ...    ... 0     ...   0.000   0.000   0.000   0.000
1190 22:58:55.1335 -34:45:55.520 19.11 ...    ... 1 0.30601   1.153   2.688   0.660   0.148
1191 22:58:37.1776 -34:45:52.536 20.62 ...    ... 0     ...   0.000   0.000   0.000   0.000
1196 22:58:28.3786 -34:46:00.941 18.91 ...    ... 2 0.30062   3.222   2.569   1.845   0.413
1197 22:59:02.7597 -34:45:51.149 22.66 ...    ... 0     ...   0.000   0.000   0.000   0.000
1200 22:58:44.1331 -34:45:48.618 21.15 ...    ... 0     ...   0.000   0.000   0.000   0.000
1203 22:59:02.5306 -34:45:51.163 19.55 ...    ... 0     ...   0.000   0.000   0.000   0.000
1205 22:58:43.1451 -34:45:49.546 21.46 ...    ... 2 0.30132   0.721   2.713   0.413   0.092
1207 22:58:28.9736 -34:45:50.060 20.61 ...    ... 0     ...   0.000   0.000   0.000   0.000
1208 22:58:57.5382 -34:45:52.973 18.66 ...    ... 0     ...   0.000   0.000   0.000   0.000
1209 22:58:31.5806 -34:45:46.874 21.77 ...    ... 0     ...   0.000   0.000   0.000   0.000
1210 22:58:40.8447 -34:45:48.032 21.17   2    Sab 0     ...   0.000   0.000   0.000   0.000
1212 22:58:29.4307 -34:45:47.077 21.92 ...    ... 0     ...   0.000   0.000   0.000   0.000
1218 22:58:40.2405 -34:45:46.413 20.70  -5      E 2 0.30631   1.204   2.264   0.689   0.154
1220 22:58:34.3502 -34:45:46.506 19.58 ...    ... 0     ...   0.000   0.000   0.000   0.000
1225 22:58:24.0706 -34:45:44.513 22.49 ...    ... 0     ...   0.000   0.000   0.000   0.000
1227 22:58:35.1358 -34:45:50.585 19.85 ...    ... 0     ...   0.000   0.000   0.000   0.000
1228 22:58:47.9311 -34:45:42.648 20.11  -4   E/S0 0     ...   0.000   0.000   0.000   0.000
1229 22:58:45.6618 -34:45:49.399 17.30 ...    ... 0     ...   0.000   0.000   0.000   0.000
1231 22:58:47.6649 -34:45:39.922 20.02   5     Sc 0     ...   0.000   0.000   0.000   0.000
1232 22:58:39.5674 -34:45:39.364 21.18   2    Sab 0     ...   0.000   0.000   0.000   0.000
1234 22:58:35.8314 -34:45:47.067 18.04 ...    ... 0     ...   0.000   0.000   0.000   0.000
1238 22:58:34.4879 -34:45:34.633 18.04 ...    ... 0     ...   0.000   0.000   0.000   0.000
1240 22:59:03.8025 -34:45:24.012 20.88 ...    ... 2 0.31865   3.459   4.307   1.980   0.443
1241 22:58:52.0470 -34:43:11.955 21.54 ...    ... 0     ...   0.000   0.000   0.000   0.000
1242 22:58:47.2812 -34:43:09.680 22.20 ...    ... 0     ...   0.000   0.000   0.000   0.000
1243 22:58:46.0942 -34:43:14.329 21.02 ...    ... 0     ...   0.000   0.000   0.000   0.000
1246  22:58:45.491 -34:45:17.913 22.20 ...    ... 0     ...   0.000   0.000   0.000   0.000
1247 22:58:35.8147 -34:43:15.799 20.56 ...    ... 0     ...   0.000   0.000   0.000   0.000
1248 22:58:45.6932 -34:43:13.157 22.01 ...    ... 2 0.28623  -0.102   2.713  -0.058  -0.013
1250 22:58:25.3652 -34:45:20.669 20.99 ...    ... 0     ...   0.000   0.000   0.000   0.000
1254 22:58:50.2592 -34:45:09.803 22.04 ...    ... 0     ...   0.000   0.000   0.000   0.000
1255 22:58:27.6931 -34:43:41.608 21.18 ...    ... 0     ...   0.000   0.000   0.000   0.000
1256 22:58:57.9401 -34:45:14.339 20.28 ...    ... 0     ...   0.000   0.000   0.000   0.000
1258 22:58:29.7345 -34:43:16.304 20.78 ...    ... 0     ...   0.000   0.000   0.000   0.000
1261 22:58:58.2928 -34:43:26.313 20.42 ...    ... 1 0.30669   2.527   2.162   1.447   0.324
1262 22:58:24.6064 -34:45:17.042 22.12 ...    ... 0     ...   0.000   0.000   0.000   0.000
1265 22:58:45.3681 -34:45:14.723 20.42 ...    ... 0     ...   0.000   0.000   0.000   0.000
1269 22:58:25.7729 -34:45:34.718 21.61 ...    ... 0     ...   0.000   0.000   0.000   0.000
1271  22:59:3.7472 -34:45:22.179 22.47 ...    ... 2 0.30217   5.800   2.985   3.320   0.743
1273 22:58:25.2337 -34:43:21.341 21.50 ...    ... 2 0.31314   2.951   2.713   1.689   0.378
1274 22:58:55.2908 -34:43:05.479 21.24 ...    ... 0     ...   0.000   0.000   0.000   0.000
1275 22:58:41.2701 -34:45:27.899 20.95 ...    ... 0     ...   0.000   0.000   0.000   0.000
1276 22:59:04.6159 -34:45:24.245 19.61 ...    ... 0     ...   0.000   0.000   0.000   0.000
1279 22:58:29.1720 -34:45:29.790 18.87 ...    ... 0     ...   0.000   0.000   0.000   0.000
1281 22:58:36.4167 -34:45:14.286 18.92 ...    ... 2 0.30654   0.924   2.315   0.529   0.118
1282 22:58:26.6162 -34:45:19.301 22.18 ...    ... 0     ...   0.000   0.000   0.000   0.000
1284 22:58:26.1283 -34:45:12.968 20.77 ...    ... 1 0.31873   3.247   3.807   1.859   0.416
1287 22:58:35.8282 -34:45:29.361 22.35 ...    ... 0     ...   0.000   0.000   0.000   0.000
1290 22:58:28.5729 -34:45:20.052 21.09 ...    ... 0     ...   0.000   0.000   0.000   0.000
1291 22:58:33.5749 -34:43:06.024 21.25 ...    ... 0     ...   0.000   0.000   0.000   0.000
1293 22:58:53.3102 -34:43:04.817 22.14 ...    ... 0     ...   0.000   0.000   0.000   0.000
1295   22:59:4.757 -34:45:20.597 21.25 ...    ... 0     ...   0.000   0.000   0.000   0.000
1296 22:59:06.8891 -34:45:29.358 19.62 ...    ... 0     ...   0.000   0.000   0.000   0.000
1299 22:58:53.9409 -34:45:32.509 22.19 ...    ... 0     ...   0.000   0.000   0.000   0.000
1300 22:58:35.6657 -34:45:42.786 18.72 ...    ... 0     ...   0.000   0.000   0.000   0.000
1301 22:58:53.6759 -34:45:28.678 20.55 ...    ... 1 0.31300  -0.119   3.434  -0.068  -0.015
1304 22:58:37.7798 -34:45:28.074 19.71 ...    ... 0     ...   0.000   0.000   0.000   0.000
1305 22:58:32.0309 -34:45:09.036 22.72 ...    ... 0     ...   0.000   0.000   0.000   0.000
1306 22:58:36.5885 -34:45:25.270 18.15 ...    ... 0     ...   0.000   0.000   0.000   0.000
1309 22:58:26.0464 -34:45:04.049 21.17 ...    ... 0     ...   0.000   0.000   0.000   0.000
1312 22:58:30.8606 -34:45:04.973 19.88 ...    ... 0     ...   0.000   0.000   0.000   0.000
1315 22:58:37.4308 -34:45:11.951 21.40 ...    ... 0     ...   0.000   0.000   0.000   0.000
1316 22:58:52.1080 -34:45:23.162 20.35 ...    ... 0     ...   0.000   0.000   0.000   0.000
1318 22:58:41.8001 -34:45:01.379 22.28 ...    ... 0     ...   0.000   0.000   0.000   0.000
1321 22:58:49.2045 -34:44:59.493 21.14 ...    ... 0     ...   0.000   0.000   0.000   0.000
1322 22:58:41.0699 -34:45:02.154 21.55 ...    ... 0     ...   0.000   0.000   0.000   0.000
1323 22:59:01.3005 -34:44:55.806 20.18 ...    ... 0     ...   0.000   0.000   0.000   0.000
1325 22:58:27.4374 -34:45:02.035 21.15 ...    ... 0     ...   0.000   0.000   0.000   0.000
1326 22:58:40.8972 -34:44:44.031 22.22 ...    ... 2 0.31754   1.993   3.553   1.141   0.255
1327 22:59:03.0002 -34:44:58.810 20.90 ...    ... 0     ...   0.000   0.000   0.000   0.000
1328 22:58:33.9683 -34:45:01.491 21.60 ...    ... 0     ...   0.000   0.000   0.000   0.000
1335  22:58:50.082 -34:44:56.811 22.53 ...    ... 0     ...   0.000   0.000   0.000   0.000
1336 22:58:26.7638 -34:44:59.180 20.10 ...    ... 0     ...   0.000   0.000   0.000   0.000
1338 22:58:46.2552 -34:44:55.094 21.03 ...    ... 0     ...   0.000   0.000   0.000   0.000
1340 22:58:44.8753 -34:44:56.465 20.84 ...    ... 2 0.27681   5.486   4.146   3.141   0.703
1345 22:58:59.7117 -34:44:48.900 20.97 ...    ... 0     ...   0.000   0.000   0.000   0.000
1347 22:58:46.7865 -34:44:57.149 20.65 ...    ... 0     ...   0.000   0.000   0.000   0.000
1349 22:59:05.7735 -34:45:20.657 19.82 ...    ... 0     ...   0.000   0.000   0.000   0.000
1351 22:58:43.9953 -34:44:59.374 20.64 ...    ... 2 0.31099   4.214   8.352   2.413   0.540
1352 22:58:29.7740 -34:44:53.976 21.30 ...    ... 0     ...   0.000   0.000   0.000   0.000
1355 22:58:51.8883 -34:45:03.658 22.01 ...    ... 0     ...   0.000   0.000   0.000   0.000
1360 22:58:37.9352 -34:45:21.142 17.87 ...    ... 0     ...   0.000   0.000   0.000   0.000
1363 22:58:33.3179 -34:44:55.609 20.78 ...    ... 0     ...   0.000   0.000   0.000   0.000
1368 22:58:41.9687 -34:44:48.481 19.30 ...    ... 1 0.32536  27.379   2.654  15.674   3.506
1370 22:58:54.8668 -34:44:52.366 20.95 ...    ... 0     ...   0.000   0.000   0.000   0.000
1371 22:58:34.1372 -34:44:48.534 22.24 ...    ... 0     ...   0.000   0.000   0.000   0.000
1373 22:59:02.7061 -34:44:48.695 20.21 ...    ... 0     ...   0.000   0.000   0.000   0.000
1375 22:59:03.1540 -34:44:49.696 21.50 ...    ... 1 0.32359   1.611   2.993   0.922   0.206
1376 22:58:53.1591 -34:44:48.537 20.46 ...    ... 0     ...   0.000   0.000   0.000   0.000
1379 22:58:28.1082 -34:44:44.846 20.02 ...    ... 0     ...   0.000   0.000   0.000   0.000
1383 22:58:30.3337 -34:44:34.937 21.06 ...    ... 0     ...   0.000   0.000   0.000   0.000
1388 22:58:54.4726 -34:44:46.878 22.03 ...    ... 0     ...   0.000   0.000   0.000   0.000
1389 22:58:45.5643 -34:44:43.546 22.57 ...    ... 0     ...   0.000   0.000   0.000   0.000
1395 22:58:58.2079 -34:44:40.139 22.32 ...    ... 0     ...   0.000   0.000   0.000   0.000
1397 22:58:58.5303 -34:44:39.229 20.48 ...    ... 0     ...   0.000   0.000   0.000   0.000
1398 22:58:30.1393 -34:44:40.929 19.96 ...    ... 1 0.30259   2.417   2.747   1.383   0.309
1401 22:58:56.4824 -34:44:34.330 20.47 ...    ... 0     ...   0.000   0.000   0.000   0.000
1402 22:58:32.3173 -34:44:27.888 20.72 ...    ... 0     ...   0.000   0.000   0.000   0.000
1403  22:58:35.587 -34:44:32.473 18.93 ...    ... 0     ...   0.000   0.000   0.000   0.000
1404 22:58:33.1294 -34:44:36.447 20.06 ...    ... 0     ...   0.000   0.000   0.000   0.000
1405 22:58:35.0531 -34:44:31.676 20.35 ...    ... 0     ...   0.000   0.000   0.000   0.000
1408 22:58:47.0140 -34:44:29.298 22.41 ...    ... 0     ...   0.000   0.000   0.000   0.000
1412 22:58:52.8704 -34:44:32.041 22.60 ...    ... 0     ...   0.000   0.000   0.000   0.000
1413 22:58:44.0257 -34:44:26.589 22.60 ...    ... 0     ...   0.000   0.000   0.000   0.000
1414 22:58:36.1846 -34:44:23.349 21.81 ...    ... 0     ...   0.000   0.000   0.000   0.000
1416 22:58:59.9844 -34:44:23.838 22.06 ...    ... 0     ...   0.000   0.000   0.000   0.000
1417  22:58:38.436 -34:44:30.782 20.45 ...    ... 0     ...   0.000   0.000   0.000   0.000
1418 22:58:36.7960 -34:44:21.049 22.06 ...    ... 0     ...   0.000   0.000   0.000   0.000
1419 22:58:39.8333 -34:44:24.939 20.64 ...    ... 0     ...   0.000   0.000   0.000   0.000
1420 22:58:39.1963 -34:44:36.037 18.24 ...    ... 0     ...   0.000   0.000   0.000   0.000
1421 22:58:28.3665 -34:44:23.752 22.67 ...    ... 0     ...   0.000   0.000   0.000   0.000
1423 22:58:31.7545 -34:44:30.630 22.58 ...    ... 0     ...   0.000   0.000   0.000   0.000
1427 22:58:55.7047 -34:44:26.398 19.94 ...    ... 0     ...   0.000   0.000   0.000   0.000
1431 22:58:28.8853 -34:44:31.961 22.38 ...    ... 0     ...   0.000   0.000   0.000   0.000
1435 22:58:47.3866 -34:44:22.775 20.77 ...    ... 0     ...   0.000   0.000   0.000   0.000
1437 22:58:31.0789 -34:44:19.987 22.07 ...    ... 0     ...   0.000   0.000   0.000   0.000
1439 22:58:50.7446 -34:44:20.369 19.96 ...    ... 0     ...   0.000   0.000   0.000   0.000
1444 22:58:43.8018 -34:44:19.456 20.97 ...    ... 0     ...   0.000   0.000   0.000   0.000
1445 22:58:30.0865 -34:44:15.961 21.22 ...    ... 0     ...   0.000   0.000   0.000   0.000
1447 22:58:53.0271 -34:44:14.648 22.26 ...    ... 2 0.30209   1.891   2.730   1.082   0.242
1448 22:58:39.3942 -34:44:15.491 19.27 ...    ... 0     ...   0.000   0.000   0.000   0.000
1450 22:58:40.0383 -34:44:10.698 21.59 ...    ... 0     ...   0.000   0.000   0.000   0.000
1458 22:58:59.5105 -34:44:03.761 20.21 ...    ... 2 0.31320   4.986   3.044   2.854   0.639
1459 22:58:48.8139 -34:44:15.272 18.52 ...    ... 0     ...   0.000   0.000   0.000   0.000
1461 22:58:34.5013 -34:44:11.245 21.23 ...    ... 0     ...   0.000   0.000   0.000   0.000
1462 22:58:38.0981 -34:44:10.475 20.21 ...    ... 0     ...   0.000   0.000   0.000   0.000
1463 22:58:54.7013 -34:44:04.203 18.51 ...    ... 0     ...   0.000   0.000   0.000   0.000
1466   22:59:6.409 -34:44:07.982 20.73 ...    ... 0     ...   0.000   0.000   0.000   0.000
1471 22:58:37.2615 -34:44:04.584 20.10 ...    ... 0     ...   0.000   0.000   0.000   0.000
1472 22:58:26.3661 -34:44:08.394 20.48 ...    ... 2 0.31069   7.233   2.272   4.141   0.926
1473 22:58:51.7796 -34:44:20.407 21.08 ...    ... 0     ...   0.000   0.000   0.000   0.000
1474 22:58:49.1921 -34:44:03.450 22.52 ...    ... 0     ...   0.000   0.000   0.000   0.000
1475 22:58:32.7327 -34:44:05.444 20.53 ...    ... 0     ...   0.000   0.000   0.000   0.000
1477 22:58:44.5541 -34:44:05.882 22.10 ...    ... 0     ...   0.000   0.000   0.000   0.000
1478 22:58:53.6012 -34:44:06.983 19.74 ...    ... 0     ...   0.000   0.000   0.000   0.000
1480 22:59:01.6104 -34:44:09.568 22.49 ...    ... 0     ...   0.000   0.000   0.000   0.000
1481  22:59:0.0403 -34:43:59.032 22.10 ...    ... 0     ...   0.000   0.000   0.000   0.000
1484  22:59:3.0947 -34:44:00.429 22.49 ...    ... 1 0.28848   3.595   3.307   2.058   0.460
1486 22:58:32.9658 -34:44:05.414 20.20 ...    ... 2 0.31647  15.016   3.722   8.597   1.923
1489 22:58:52.4509 -34:44:04.927 19.74 ...    ... 0     ...   0.000   0.000   0.000   0.000
1491 22:58:25.7216 -34:44:02.614 21.49 ...    ... 0     ...   0.000   0.000   0.000   0.000
1494 22:58:29.4270 -34:43:51.800 19.40 ...    ... 0     ...   0.000   0.000   0.000   0.000
1495 22:58:51.1819 -34:43:58.888 22.62 ...    ... 0     ...   0.000   0.000   0.000   0.000
1496 22:59:01.9316 -34:43:59.829 21.99 ...    ... 2 0.28933   2.205   3.926   1.262   0.282
1498 22:58:25.2427 -34:43:57.340 19.40 ...    ... 0     ...   0.000   0.000   0.000   0.000
1499  22:58:44.366 -34:43:53.670 22.58 ...    ... 0     ...   0.000   0.000   0.000   0.000
1501 22:58:51.4672 -34:43:59.287 20.34 ...    ... 0     ...   0.000   0.000   0.000   0.000
1502 22:58:42.2154 -34:43:55.164 20.77 ...    ... 2 0.30830   1.603   1.806   0.917   0.205
1503 22:58:53.8544 -34:43:56.186 22.58 ...    ... 0     ...   0.000   0.000   0.000   0.000
1508 22:58:32.4895 -34:44:31.670 19.09 ...    ... 0     ...   0.000   0.000   0.000   0.000
1509 22:58:49.1198 -34:43:50.809 20.82 ...    ... 0     ...   0.000   0.000   0.000   0.000
1511 22:58:28.5146 -34:43:53.892 19.04 ...    ... 0     ...   0.000   0.000   0.000   0.000
1514 22:58:56.8542 -34:43:51.172 22.56 ...    ... 0     ...   0.000   0.000   0.000   0.000
1518 22:58:36.4179 -34:43:40.431 22.27 ...    ... 0     ...   0.000   0.000   0.000   0.000
1521 22:58:32.3534 -34:43:26.521 21.79 ...    ... 0     ...   0.000   0.000   0.000   0.000
1525 22:58:25.8121 -34:43:48.158 21.39 ...    ... 2 0.30851   3.298   2.306   1.888   0.422
1532 22:58:41.5754 -34:43:45.186 20.80 ...    ... 2 0.30566  11.362   2.366   6.505   1.455
1536 22:58:24.3095 -34:43:39.272 21.75 ...    ... 0     ...   0.000   0.000   0.000   0.000
1537 22:58:28.0924 -34:43:41.052 19.64 ...    ... 0     ...   0.000   0.000   0.000   0.000
1540 22:58:26.5450 -34:43:40.266 20.88 ...    ... 0     ...   0.000   0.000   0.000   0.000
1541 22:58:29.1586 -34:43:33.206 22.29 ...    ... 0     ...   0.000   0.000   0.000   0.000
1546 22:58:49.9270 -34:43:28.119 22.15 ...    ... 0     ...   0.000   0.000   0.000   0.000
1547 22:58:42.5428 -34:43:39.166 22.38 ...    ... 1 0.30068   2.306   2.247   1.320   0.295
1549  22:59:2.3028 -34:43:33.735 18.55 ...    ... 2 0.32038   1.984   3.654   1.136   0.254
1551 22:58:43.4838 -34:43:28.165 21.19 ...    ... 0     ...   0.000   0.000   0.000   0.000
1552 22:58:59.3774 -34:43:32.374 20.81 ...    ... 1 0.30651  -0.585   2.001  -0.335  -0.075
1553 22:58:26.7441 -34:43:30.217 20.33 ...    ... 0     ...   0.000   0.000   0.000   0.000
1556 22:58:40.3073 -34:43:23.917 20.19 ...    ... 0     ...   0.000   0.000   0.000   0.000
1560 22:58:31.9921 -34:43:22.111 21.94 ...    ... 0     ...   0.000   0.000   0.000   0.000
1562 22:58:47.2804 -34:43:24.839 22.44 ...    ... 0     ...   0.000   0.000   0.000   0.000
1563 22:58:35.1633 -34:43:30.753 22.68 ...    ... 1 0.31945   4.545   3.171   2.602   0.582
1564 22:58:55.9264 -34:43:13.854 22.42 ...    ... 2 0.28439   4.519   4.028   2.587   0.579
1566 22:58:27.1031 -34:43:41.851 21.63 ...    ... 0     ...   0.000   0.000   0.000   0.000
1567  22:59:2.8695 -34:43:21.361 22.29 ...    ... 0     ...   0.000   0.000   0.000   0.000
1568 22:58:31.0901 -34:43:24.684 22.00 ...    ... 0     ...   0.000   0.000   0.000   0.000
1569 22:58:23.8627 -34:43:20.911 21.19 ...    ... 2 0.30274   2.238   2.221   1.281   0.287
1573 22:58:50.2548 -34:43:14.352 22.32 ...    ... 0     ...   0.000   0.000   0.000   0.000
1574 22:58:51.8734 -34:43:20.042 22.48 ...    ... 0     ...   0.000   0.000   0.000   0.000
1575 22:58:34.3669 -34:43:17.220 21.91 ...    ... 0     ...   0.000   0.000   0.000   0.000
1577 22:58:30.3727 -34:43:14.731 20.11 ...    ... 0     ...   0.000   0.000   0.000   0.000
1580 22:58:33.6767 -34:43:14.200 21.50 ...    ... 0     ...   0.000   0.000   0.000   0.000
1583 22:58:34.4256 -34:43:08.917 22.34 ...    ... 0     ...   0.000   0.000   0.000   0.000
1585 22:58:42.5987 -34:43:10.360 21.43 ...    ... 0     ...   0.000   0.000   0.000   0.000
1586 22:58:46.6410 -34:43:13.421 20.14 ...    ... 2 0.30655   6.868   2.026   3.932   0.880
1587 22:58:54.8105 -34:43:26.565 20.84 ...    ... 0     ...   0.000   0.000   0.000   0.000
1588 22:58:31.6150 -34:43:15.029 18.47 ...    ... 2 0.29039   8.225   3.366   4.709   1.053
1589 22:58:43.8487 -34:43:06.542 21.72 ...    ... 0     ...   0.000   0.000   0.000   0.000
1592 22:58:57.8022 -34:43:06.453 22.47 ...    ... 0     ...   0.000   0.000   0.000   0.000
1593 22:58:56.8865 -34:43:33.381 21.61 ...    ... 0     ...   0.000   0.000   0.000   0.000
1594 22:58:31.3279 -34:43:11.364 21.71 ...    ... 0     ...   0.000   0.000   0.000   0.000
1596 22:58:59.9288 -34:43:05.180 21.16 ...    ... 0     ...   0.000   0.000   0.000   0.000
1597 22:58:27.4461 -34:43:08.940 20.73 ...    ... 0     ...   0.000   0.000   0.000   0.000
1598 22:58:50.6810 -34:43:08.564 21.69 ...    ... 0     ...   0.000   0.000   0.000   0.000
1599 22:58:37.2489 -34:43:09.091 22.68 ...    ... 2 0.32405  -2.221   2.137  -1.272  -0.285
1600 22:58:45.1323 -34:43:07.633 21.83 ...    ... 0     ...   0.000   0.000   0.000   0.000
1603 22:58:48.0225 -34:43:02.447 20.53 ...    ... 0     ...   0.000   0.000   0.000   0.000
1604 22:58:52.9022 -34:43:02.679 21.13 ...    ... 0     ...   0.000   0.000   0.000   0.000
1607 22:58:52.6301 -34:45:37.304 18.38 ...    ... 0     ...   0.000   0.000   0.000   0.000
1609 22:58:28.7261 -34:42:59.428 22.71 ...    ... 0     ...   0.000   0.000   0.000   0.000
1610 22:58:33.7160 -34:45:36.384 18.81 ...    ... 0     ...   0.000   0.000   0.000   0.000
1612 22:58:50.9265 -34:45:30.501 21.58 ...    ... 0     ...   0.000   0.000   0.000   0.000
1613 22:58:39.8848 -34:45:29.047 22.02 ...    ... 0     ...   0.000   0.000   0.000   0.000
1614 22:58:56.7813 -34:45:24.306 18.80 ...    ... 0     ...   0.000   0.000   0.000   0.000
1618 22:58:49.7880 -34:45:27.707 21.11 ...    ... 0     ...   0.000   0.000   0.000   0.000
1620 22:58:51.8069 -34:45:27.589 20.59 ...    ... 0     ...   0.000   0.000   0.000   0.000
1621 22:58:51.6438 -34:45:25.442 22.01 ...    ... 0     ...   0.000   0.000   0.000   0.000
1622 22:58:41.5169 -34:45:29.624 22.54 ...    ... 0     ...   0.000   0.000   0.000   0.000
1624 22:58:51.2233 -34:45:19.903 19.52 ...    ... 0     ...   0.000   0.000   0.000   0.000
1625  22:59:0.2489 -34:45:22.465 22.39 ...    ... 0     ...   0.000   0.000   0.000   0.000
1627 22:58:46.6360 -34:45:29.342 20.58 ...    ... 0     ...   0.000   0.000   0.000   0.000
1629 22:58:30.8905 -34:45:16.088 22.38 ...    ... 0     ...   0.000   0.000   0.000   0.000

